Mass and radius determinations for five transiting M-dwarf stars

We have derived masses and radii for both components in five short-period single-lined eclipsing binary stars discovered by the TrES wide-angle photometric survey for transiting planets. All these systems consist of a visible F-star primary and an unseen M-star secondary (M_A > 0.8 M_sun, M_B < 0.45 M_sun). The spectroscopic orbital solution combined with a high precision transit light curve for each system gives sufficient information to calculate the density of the primary star and the surface gravity of the secondary. The masses of the primary stars were obtained using stellar evolution models. The solutions were compared with results obtained by calculating the radius of the primary stars under the assumption of rotational synchronization with the orbital period and alignment between their spin axis and the axis of the orbit. Four systems show an acceptable match between the two sets of results, but one system shows a clear mismatch between the two solutions, which may indicate the absence of synchronization or a misalignment between the rotational and orbital axis. When compared to low-mass stellar evolution models, the derived masses and radii of the unseen M dwarfs are inconsistent (three only marginally) with the predicted values, with all of the radii being larger than expected for their masses. These results confirm the discrepancy shown in previous work between the predicted and observed radii on low-mass binary stars. This work also shows that reliance on the assumption of synchronization to derive the mass and radius of stars in eclipsing single--lined F+M binaries is a useful tool, but may not always be warranted and should be carefully tested against stellar evolution models.

==> README.txt <==
# included files:
README.txt
ms.tex
ms.bbl
f1.eps
f2.eps
f3.eps
f4.eps
f5.eps
f6.eps
f7.eps
response_to_referee.tres_fm.txt


==> response_to_referee.tres_fm.txt <==

Response to Referee

---------------------------------------------------------------------------------

Article under review for The Astrophysical Journal
Mass and Radius Determinations for Five Transiting M-dwarf Stars Discovered
by TrES - Mr Jose Fernandez et al
ID: ApJ/300304/ART
EDITED V1
============================
The manuscript contains an interesting result about misalignment of
the spin axis of stars in binary systems with respect to their orbital
planes. Spin axis misalignment had been noticed before in two other
binaries with similar mass ratios and spectral types. Such effects
could be thought to be individual peculiarities of those two
particular systems, but the addition by this paper of three new F/M
binaries where spin axis misalignment are also observed suggests that
this is a common effect, and probably related to the formation and
dynamical evolution of these binaries. In addition the manuscript
provides five new radius measurements for stars below 0.5 Msun. Those
measurements are important since radii measurements of very low-mass
stars are scarce. The results are therefore worth publishing in the
Astrophysical Journal.

The paper is also well structured and easy to read/follow, however, I
would like to send a few comments/suggestions to the authors before
the paper should appear. I would also like to see the revised
version of the manuscript.


1 - The authors might consider changing the title of the manuscript
to reflect the two main findings of the paper, i.e. the M-R
measurements and the detection of spin axis misalignments. The fact that
the binaries were found by TrES is not as relevant as the science results
and can be moved to the abstract.

>> We have moved to the abstract the fact that the binaries were found
   by TrES, the title being now "Mass and radius determinations for
   five transiting M-dwarf stars". We don't mention in the title the
   possible spin axis misalignment because it is only one explanation
   for some of our results, and not something that we actually
   measured.


2 - In the Abstract also include the finding that the radius of three
of the stars agree with the models, while the two other stars appear
slightly larger than predicted (but also see point 6 below).

>> done



3 - In the Introduction section:

- In the first paragraph: The authors correctly state that one of
the difficulties of studying low mass stars is that they are
faint, but since they are specifically talking about eclipsing
binaries (and in particular masses and radii), it should be
included that the eclipse probability for binaries with very low
mass (and therefore radius) stars is very low, and it is therefore
hard to find eclipsing systems. This is in fact the main current
constraint to M and R derivations of low-mass stars, not their
brightness.

>> We have included the low probability of eclipses as one of the
   difficulties for obtaining masses and radii for low-mass stars.


- Where it says "Precise constraints on their fundamental properties
are essential to model changes in their equation of state",
"fundamental properties" should be replaced by "masses and radii".

>> done.


- At the end of the second paragraph, in the sentence "However,
unlike ... masses and radii", state why single-lined eclipsing
binaries do not give M and R. It is trivial for someone who works
on binaries that this is because the radial velocity curve can be
only measured for the primary (since only spectral lines from that
star are visible), but perhaps not so trivial for other readers.

>> We have changed the text to: "However, unlike double-lined
   eclipsing binaries, these systems do not directly provide masses
   and radii because the radial velocity curve can be only measured
   for the primary star (since only spectral lines from that star are
   visible). Only the mean stellar density for the primary and the
   surface gravity for the secondary star can be obtained directly
   from the observables." (now in the third paragraph).


- In the third paragraph, give estimates for the expected
synchronization time scales. It is important to give numbers
because the ages of the binaries are estimated later on in the
manuscript and the reader has no reference to whether or not to
expect the binaries to be already synchronized at the reported ages.

>> The following text has been added: "The timescales for
   synchronization and axis alignment can be 50 or 100 times shorter
   than the time it takes to circularize the orbits, which can go from
   less than 100 Myr for very short period binaries (1-2 d) to more
   than 1 Gyr for binaries with longer periods (5-6 d)"


- At the end the sixth paragraph; recent results point towards
induced stellar activity as the cause of the larger radii observed
in low-mass double lined eclipsing binaries (Lopez-Morales 2007;
Chabrier et al. 2007). This should be added to this paragraph, and
it is important for later-on in the manuscript since there is no
mention of possible magnetic activity effect detections for any of
the five binaries.

>> The requested information was added at the end of the second
   paragraph, after listing the known low-mass eclipsing binary
   systems: "Remarkably, all these stars are consistently larger than
   predicted by low-mass stellar evolution models, and recent results
   point towards induced stellar activity as the cause of the larger
   radii observed in low-mass double lined eclipsing binaries
   (Lopez-Morales 2007, Chabrier et al 2007). Because the numbers are
   so small, every additional well studied low-mass star is important
   in our understanding of their fundamental properties."


4 - In section 2.3:

- Define i_rot. It is generally assumed for binaries that i_rot =
i_orb, the orbital inclination of the system, but it is important
to state the difference in this paper, since one of the main
findings is that i_rot and i_orb differ.

>> This is now in section 2.4.

>> i_rot and i_orb have been defined and in the revised version it is
   clearly stated that we assume i_rot = i_orb.

- It is stated at the beginning of this section that the rotational
velocity, effective temperature and gravity for each star were
derived from the spectra, but then the discussion continues only
with Vsini and Teff. What happened with logg?

>> Our routines to obtain Vsini and Teff need logg and [Fe/H] as an
   input. The libraries we use have 0.5 dex steps for both
   quantities. In the original version of this paper we explored the
   logg vs [Fe/H] parameter space in order to get the best match
   between the spectra and the libraries. For this revised version we
   used a different procedure, which we explain in the text:

   "Because of the narrow wavelength coverage of our spectra, there is
    a clear dependence between the stellar properties (effective
    temperature in particular) and the adopted metallicity. To
    decrease the level of degeneracy, we iteratively used the surface
    gravity of the primary star obtained at the end of the procedure
    to be explained in Section 3.3.1 as an additional constraint for
    the cross correlation routine. Figure 5 shows the relation between
    metallicity, correlation index, effective temperature and
    rotational velocity for the five systems under study. Table 10
    gives the values and uncertainties for the primary star
    atmospheric parameters for each adopted metallicity."

>> Additionally, we explain why we can't get a precise estimation of
   the metallicity of the primary stars: 

   "In most cases, the average correlation index hCi is highest when
    solar metallicity is considered, but the typical error is
    generally larger than the differences. Thus this method cannot be
    used to obtain precise and accurate metallicities (see left panels
    of Figure 5)."
   

5 - In section 2.4:
 
>> Now section 2.3.

- revise Table 9. The RMSs for each light curve are not given.

>> Table 9 now has errors for the photometric measurements.

>> Explanation of how the targets were selected for photometric
   follow-up is included at the beginning of section 2.3.


6 - In section 3: The assumption about the metallicities is a bit
delicate because, as the authors clearly show in Fig. 2, this
parameter is strongly correlated with the Teff of the primary. The
mass and radius of the components of the binaries are later on
derived using model isochrones for the primaries, and those models
use Teff.

If the systems are within 1Kpc, the assumption that [Fe/H] = solar
might not hold, and R_A (and consequently R_B) can deviate from
the values reported by amounts larger than the error bars. This is
important, since the authors claim in section 4 that two of the
radii are larger than predicted by the models. Could this just be
systematics in the error propagation from the adopted metallicities?
Same for the radii that fit the models.

The authors also claim that [Fe/H]= 0 gives the highest
cross-correlation peak, but are also fitting the spectra
simultaneously for Vrot, Teff, and log g in addition to
[Fe/H]. Their results/parameter assumptions would be more credible
if they provided cross-correlation maps for all parameters. From
the values in Table 8 also seems that they are using a grid step for
logg of 0.5. Could this grid be refined?


>> This has been clarified in the discussion of section 2.4 (old
   section 2.3). The new analysis considers a wide range of
   metallicities. To refine the values for logg we interpolated the
   results derived from the original grid. Also, the first paragraph
   of section 3.3 has the following explanation:

   "As mentioned in Section 2.4, there is a clear dependency between
    the adopted metallicity of the primary star and its atmospheric
    properties derived from our spectra, particularly the effective
    temperature. A metallicity close to solar gave the best match
    between the observed spectra and the models in most cases, but it
    is not possible to independently obtain an accurate abundance for
    these stars from our data alone. To address this problem, in the
    following we model the data for the five systems assuming four
    different metallicities: [Fe/H] = -1.0, -0.5, 0.0, +0.5."


7 - In section 3.1:

- state that the Claret (2004) quadratic limb darkening
coefficients are u1 and u2. The values adopted for these
parameters are given in Table 11 for each binary, but are not
defined anywhere in the paper.

>> A quadratic limb-darkening law has been included (Equation 1),
   which defines u1 and u2.


- Please state, to help the readers, that R_A and R_B correspond,
respectively to the radius of the primary and secondary stars in
each binary. The same for all other parameters in the text that
contain the A and B sub-indexes.

>> R_A, R_B and the other parameters have now been defined:

   "Here R_A and R_B correspond, respectively, to the radius of the
   primary and secondary star in each binary. The same notation is
   used for all other parameters in the text and equations that
   contain the A and B sub-indexes."


- It is also mentioned in several places in the text that the
uncertainties are defined at the 68% percent confidence
level. Indicate that this corresponds to 1-sigma errors, which is
the standard way of reporting uncertainties.

>> The text now reads:

   "The best-fit value and uncertainties for each parameter were
   obtained from the value interval centered on the median that
   contains 68\% of the points (1-sigma errors)."


8 - In section 3.2:

- Define ro_B in eq. 4

>> after the equation the following explanation has been added:

   "where rho_B is the density of the secondary star."


- The authors state that they adopt e=0 for eq. 3, but from the
spectroscopic solutions in Table 7, all the binaries seem to
have slight eccentricities. Either generalize eq. 3 for the
eccentric case, or refer to works like Lucy & Sweeney 1971, AJ,
76, 544, which show that for single-lined binaries e < 0.1 are
generally spurious.

>> A reference to mentioned work has been added:

   "The expression for the mass function in eq 4 assumes zero
   eccentricity, which is a good approximation in our case. This
   assumption is also supported by studies such as those of Lucy &
   Sweeney 1971 (1971) and Lucy (2005) which show that for
   single-lined binaries, small observed eccentricities (e < 0.1) are
   not statistically significant."

- re-write the last paragraph in this section (right after
eq. 7). The way it reads now, seems like from one value of M or
R they can derive both stars' masses and radii.

>> Actually, it is possible to derive both masses and radii from one
   value of M or R, and this is how we obtain our results. From
   synchronization we obtain R_A and from the isochrones we get
   M_A. Using equations 7 and 8 (or 3 and 4) plus the radius ratio
   R_B/R_A and a value of one of the masses or one of the radii, we
   end up with three equations and three unknowns, being able to solve
   the system. The paragraph now reads:

   "These expressions are essentially model-independent and are very
   useful for the following reason: if an independent measurement of
   the mass or the radius of the primary star (or secondary star) is
   made, it is possible to calculate a full solution for the system
   (making use of the radius ratio R_B/R_A)."


9 - In section 3.3:

Below are several comments on the current text for this section,
but the section is a bit confusing and should be re-written for
clarity.


>> Sections 3.3 and 3.4 have been merged. Section 3.3.1 now explains
   the solution obtained from stellar isochrones. and section 3.3.2
   explains the solution obtained from orbit-rotation synchronization.


- replace "host stars" by "primary stars"

>> done


- The models used (Yonsei-Yale) should be mentioned already in the
first paragraph.

>> done


- That paragraph also needs to be rewritten some. Do the authors
obtain a/R_A from eq. 8, or do they instead use the value of
a/R_A derived from the light curves and eqs. 7 and 8 to
iteratively constrain the vales of R_A, M_A and M_B derived from
models?

>> The paragraph has been re-written:

   "For this purpose we relied on the adopted metallicity and the
    temperature obtained from the spectra. Parallaxes have not been
    measured for these targets, so instead of the luminosities of the
    stars, we used the parameter a/R_A derived from the modeling of
    the light curves, which is closely related to the mean stellar
    density."
   

- In paragraph 4, define the mathematical meaning of the parameter
"likelihood" in this context.

>> The likelihood is now identified by an italic "L" and has been
   explicitly defined before equation 10. After this equation, an
   explanation is given with the possible values for "L":

   "The possible values for L range between 1 (an exact match between
   observations and models) and 0.22 (the worst acceptable match)."


- At the end of paragraph 5, how about the ages?

>> The range for the obtained ages has now been included.


10 - In section 3.4:

>> now section 3.3.2


- the authors should reconsider the inclusion of eqs. 10 and 11 in
their current form. I understand that they are trying to show
how they derive R_A and R_B, but it is confusing. I suggest
eliminating eq. 11, explaining that eq. 10 is the generalization
of the simple geometric eq. P= R/Vsini for b other than 0, and
then saying that R_B is derived from the value of R_B/R_A
obtained from the light curves. That is clear enough.

I also do not see the need of re-writing eqs. 6 and 7 in the
eqs. 12 and 13 form.


>> equations 11, 12 and 13 have been removed, and the requested
   explanation has been added.


- In the last paragraph in this section. Only the errors in Vsini
are used in the error propagation, and this I infer is because
the errors in a/R b, P, and K_A are significantly smaller?
Please add a line to the text explaining this.

>> Paragraphs 4 explain the error calculations, now with an explicit
   explanation of how the errors of the involved parameters are
   considered.


11- In section 4:

Really like the discussion in this section and only have a few minor
comments.

- In the last paragraph of page 12 of the manuscript, check the name
of the binary T-Boo0-00080. It is missing a zero.

>> done


- At the end of that same paragraph, the stated ideas were first
brought up by Lopez-Morales & Ribas (2005) and Lopez-Morales
(2007).

>> Citations added.


This last paper presents a clear correlation between X-ray
luminosity of the binaries and their inflated radii.Can the
binaries in this paper also be detected in X-rays, or 1Kpc
distances are too large?

>> A line about unseen ROSAT X-ray counterparts was added.

>> IMPORTANT: Please note that the final results and conclusions are
   not exactly the same as in the original manuscript because of the
   study of additional metallicities. Now, for only one system there
   is a clear conflict between the solutions derived from stellar
   models and those from synchronization. Please check the new version
   of Section 4.



Tables:

Table 1: the RA and Dec epochs are missing. Also say in the caption that
V is the apparent magnitudes.

>> done


Table 8: Include "rot" after sini, for notation consistency.

>> done (now Table 10)


Table 10: should be included in the caption that these are sample
entries of the full light curves, and the full versions are given
on-line.

>> done (now Table 9)

Table 11: change caption to something like "summary of parameters of
...". Define u1 and u2 in the text (already mentioned
above). Why do the authors report the photometry RMS
instead of the chi-square of the light curve fits?.

>> Title has been changed and u1 & u2 are defined in the text. The
   reported quantity is "O-C RMS" (now clearly stated), as in Table 7
   for the radial velocities.


Table 12: In the Vsini section, it is not clear what values correspond
to each case.  Also, again include 'rot' after sini.

>> vsin removed from last table. now only present in table 10.

Figures:


>> New figure 1: Eccentricity vs. orbital period diagram including
   the five systems studied in this work and 21 additional systems
   discovered by TrES.

>> New figure 2: Rotational velocity vs. orbital period diagram including
   the five systems studied in this work and 21 additional systems
   discovered by TrES.

Fig.2: Teff axes should all have same scale, from 5000 to 7500 K.

Fig.3: Vsini axes label should be consistent with the Vsini notation
in the rest of the paper.

>> fig. 2 and fig. 3 have been replaced by a new fig. 5, in order to
   display all the new results which include the different
   metallicities.


Fig.4: Say in the caption that those are the light curves of the
primary eclipses.  It would be also best if the light curves were all
shown in one column and with the x-axis centered around 0 hours
(corresponding to mid-eclipse)

>> done

Fig. 5: What do the two constant density and constant surface gravity lines
represent?

>>  This figure has been removed in the revised version.




